K-Medoids For K-Means Seeding

We run experiments showing that algorithm clarans (Ng et al., 2005) finds better K-medoids solutions than the Voronoi iteration algorithm. This finding, along with the similarity between the Voronoi iteration algorithm and Lloyd's K-means algorithm, suggests that clarans may be an effective K-means initializer. We show that this is the case, with clarans outperforming other seeding algorithms on 23/23 datasets with a mean decrease over K-means++ of 30% for initialization mse and 3% or final mse. We describe how the complexity and runtime of clarans can be improved, making it a viable initialization scheme for large datasets.

==> inidata_table.txt <==

\begin{center}
\begin{tabular}{|c|cccc|}
\hline
dataset & N & dim & K & TL $[s]$\\
\hline
a1  &  3000 &  2 &  40 &   0.37 \\
a2  &  5250 &  2 &  70 &   0.53 \\
a3  &  7500 &  2 &  100 &   0.69 \\
birch1  &  100000 &  2 &  200 &   10.58 \\
birch2  &  100000 &  2 &  200 &   6.97 \\
birch3  &  100000 &  2 &  200 &   9.48 \\
ConfLong  &  164860 &  3 &  22 &   22.41 \\
dim032  &  1024 &  32 &  32 &   0.36 \\
dim064  &  1024 &  64 &  32 &   0.40 \\
dim1024  &  1024 &  1024 &  32 &   1.72 \\
europe  &  169308 &  2 &  1200 &   128.24 \\
housec8  &  34112 &  3 &  400 &   10.87 \\
KDDCUP04  &  145751 &  74 &  600 &   990.76 \\
mnist  &  10000 &  784 &  300 &   105.94 \\
Mopsi  &  13467 &  2 &  100 &   0.86 \\
s1  &  5000 &  2 &  30 &   0.42 \\
s2  &  5000 &  2 &  30 &   0.39 \\
s3  &  5000 &  2 &  30 &   0.54 \\
s4  &  5000 &  2 &  30 &   0.47 \\
yeast  &  1484 &  8 &  40 &   0.43 \\
\hline
\end{tabular}
\end{center}

